Sheet diagrams for bimonoidal categories

Bimonoidal categories (also known as rig categories) are categories with two monoidal structures, one of which distributes over the other. We formally define sheet diagrams, a graphical calculus for bimonoidal categories that was informally introduced by Staton. Sheet diagrams are string diagrams drawn on a branching surface, which is itself an extruded string diagram. Our main result is a soundness and completeness theorem of the usual form for graphical calculi: we show that sheet diagrams form the free bimonoidal category on a signature.

==> figures/baez.yml <==
inputs:
  - []
  - []
  - []
  - []
  - []
slices:
  - swap: 1
  - swap: 0
  - swap: 3
  - swap: 2
  - swap: 3


==> figures/composition-1.yml <==
inputs:
  - 2
  - 2
slices:
  - offset: 0
    inputs: 2
    outputs: 1
    nodes:
      - offset: 0
        inputs:
          - 1
          - 1
        outputs:
          - 1



==> figures/composition-2.yml <==
inputs:
  - 1
  - 3
slices:
  - offset: 0
    inputs: 2
    outputs: 2
    nodes:
      - offset: 0
        inputs:
          - 1
          - 3
        outputs:
          - 2
          - 2


==> figures/composition-3.yml <==
inputs:
  - 1
  - 3
slices:
  - offset: 0
    inputs: 2
    outputs: 2
    nodes:
      - offset: 0
        inputs:
          - 1
          - 3
        outputs:
          - 2
          - 2
  - offset: 0
    inputs: 2
    outputs: 1
    nodes:
      - offset: 0
        inputs:
          - 1
          - 1
        outputs:
          - 1


==> figures/example-data-structure.yml <==
inputs: [ 1, 2, 2 ]
slices:
- offset: 1
  inputs: 1
  outputs: 2
  nodes:
  - offset: 0
    inputs: [ 1 ]
    outputs: [ 1, 1 ]
- offset: 2
  inputs: 2
  outputs: 2
  nodes:
  - offset: 0
    inputs: [ 2, 2 ]
    outputs: [ 1, 1 ]



==> figures/example.yml <==
inputs:
  - [$A$]
  - [$B$,$C$,$D$]
outputs:
  - [$H$,$F$]
slices:
  - offset: 0
    inputs: 2
    outputs: 2
    nodes:
      - offset: 0
        inputs:
          - 1
          - 3
        outputs:
          - 2
          - 2
        label: $f$
  - offset: 0
    inputs: 2
    outputs: 1
    nodes:
      - offset: 0
        inputs:
          - 1
          - 1
        outputs:
          - 1
        label: $g$


==> figures/intro.yml <==
inputs:
  - - $A$
slices:
  - offset: 0
    inputs: 1
    outputs: 2
    nodes:
      - offset: 0
        inputs:
          - 1
        outputs:
          - 2
          - 2
        label: $f$
  - offset: 1
    inputs: 1
    outputs: 1
    nodes:
      - swap: 0
  - offset: 0
    inputs: 2
    outputs: 1
    nodes:
      - offset: 0
        inputs:
          - 2
          - 2
        outputs:
          - 2
        label: $g$
outputs:
  - - $D$
    - $E$


==> figures/no-seams.yml <==
inputs:
  - 3
slices:
  - offset: 0
    inputs: 1
    outputs: 1
    nodes:
      - offset: 0
        inputs:
          - 2
        outputs:
          - 1
  - offset: 0
    inputs: 1
    outputs: 1
    nodes:
      - offset: 0
        inputs:
          - 2
        outputs:
          - 2


==> figures/nonregular-isotopy-1.yml <==
inputs:
  - 2
slices:
  - offset: 0
    inputs: 1
    outputs: 2
    nodes:
      - offset: 1
        inputs:
          - 1
        outputs:
          - 1
          - 1
        label: $f$
  - offset: 0
    inputs: 1
    outputs: 1
    nodes:
      - offset: 0
        inputs:
          - 1
        outputs:
          - 1
        label: $g$
  - offset: 1
    inputs: 1
    outputs: 1
    nodes:
      - offset: 0
        inputs:
          - 1
        outputs:
          - 1
        label: $g$


==> figures/nonregular-isotopy-2.yml <==
inputs:
  - 2
slices:
  - offset: 0
    inputs: 1
    outputs: 1
    nodes:
      - offset: 0
        inputs:
          - 1
        outputs:
          - 1
        label: $g$
  - offset: 0
    inputs: 1
    outputs: 2
    nodes:
      - offset: 1
        inputs:
          - 1
        outputs:
          - 1
          - 1
        label: $f$


==> figures/nonregular-isotopy-3.yml <==
inputs:
  - 2
slices:
  - offset: 0
    inputs: 1
    outputs: 2
    nodes:
      - offset: 0
        inputs:
          - 1
        outputs:
          - 1
          - 1
        label: $g$
      - offset: 0
        inputs:
          - 1
        outputs:
          - 1
          - 1
        label: $f$



==> figures/seam-swap-exchange-1.yml <==
inputs:
  - - $A_1$
    - $C_1$
  - - $A_1$
    - $C_2$
  - - $A_2$
    - $C_1$
  - - $A_2$
    - $C_2$
slices:
  - offset: 0
    inputs: 2
    outputs: 2
    nodes:
      - offset: 1
        inputs:
          - 1
          - 1
        outputs:
          - 1
          - 1
        label: $g$
  - offset: 2
    inputs: 2
    outputs: 2
    nodes:
      - offset: 1
        inputs:
          - 1
          - 1
        outputs:
          - 1
          - 1
        label: $g$
  - swap: 1
  - swap: 0
  - swap: 2
  - swap: 1
outputs:
  - - $A_2$
    - $D_1$
  - - $A_2$
    - $D_2$
  - - $A_1$
    - $D_1$
  - - $A_1$
    - $D_2$



==> figures/seam-swap-exchange-2.yml <==
inputs:
  - - $A_1$
    - $C_1$
  - - $A_1$
    - $C_2$
  - - $A_2$
    - $C_1$
  - - $A_2$
    - $C_2$
slices:
  - swap: 1
  - swap: 0
  - swap: 2
  - swap: 1
  - offset: 0
    inputs: 2
    outputs: 2
    nodes:
      - offset: 1
        inputs:
          - 1
          - 1
        outputs:
          - 1
          - 1
        label: $g$
  - offset: 2
    inputs: 2
    outputs: 2
    nodes:
      - offset: 1
        inputs:
          - 1
          - 1
        outputs:
          - 1
          - 1
        label: $g$
outputs:
  - - $A_2$
    - $D_1$
  - - $A_2$
    - $D_2$
  - - $A_1$
    - $D_1$
  - - $A_1$
    - $D_2$


==> figures/seam.yml <==
inputs:
  - [$A$,$C$,$B$,$D$]
  - [$A$,$B$,$C$,$B$,$D$]
outputs:
  - [$C$,$C$,$A$]
  - [$C$,$C$,$D$]
slices:
  - offset: 0
    inputs: 2
    outputs: 2
    nodes:
      - offset: 0
        inputs:
          - 1
          - 2
        outputs:
          - 1
          - 1
        label: $f$
      - offset: 1
        inputs:
          - 2
          - 2
        outputs:
          - 1
          - 1
        label: $g$

==> figures/sum-1.yml <==
inputs:
  - 2
  - 2
slices:
  - offset: 0
    inputs: 2
    outputs: 1
    nodes:
      - offset: 0
        inputs:
          - 1
          - 1
        outputs:
          - 1



==> figures/sum-2.yml <==
inputs:
  - 2
slices:
  - offset: 0
    inputs: 1
    outputs: 2
    nodes:
      - offset: 0
        inputs:
          - 2
        outputs:
          - 1
          - 1


==> figures/sum-3.yml <==
inputs:
  - 2
  - 2
  - 2
slices:
  - offset: 0
    inputs: 2
    outputs: 1
    nodes:
      - offset: 0
        inputs:
          - 1
          - 1
        outputs:
          - 1
  - offset: 1
    inputs: 1
    outputs: 2
    nodes:
      - offset: 0
        inputs:
          - 2
        outputs:
          - 1
          - 1


==> figures/tensor-1.yml <==
inputs:
  - - $A_1$
  - - $A_2$
slices:
  - offset: 0
    inputs: 2
    outputs: 2
    nodes:
      - offset: 0
        inputs:
          - 1
          - 1
        outputs:
          - 1
          - 1
        label: $f$
outputs:
  - - $B_1$
  - - $B_2$


==> figures/tensor-2.yml <==
inputs:
  - - $C_1$
  - - $C_2$
slices:
  - offset: 0
    inputs: 2
    outputs: 2
    nodes:
      - offset: 0
        inputs:
          - 1
          - 1
        outputs:
          - 1
          - 1
        label: $g$
outputs:
  - - $D_1$
  - - $D_2$


==> figures/tensor-3.yml <==
inputs:
  - - $A_1$
    - $C_1$
  - - $A_1$
    - $C_2$
  - - $A_2$
    - $C_1$
  - - $A_2$
    - $C_2$
slices:
  - offset: 0
    inputs: 2
    outputs: 2
    nodes:
      - offset: 1
        inputs:
          - 1
          - 1
        outputs:
          - 1
          - 1
        label: $g$
  - offset: 2
    inputs: 2
    outputs: 2
    nodes:
      - offset: 1
        inputs:
          - 1
          - 1
        outputs:
          - 1
          - 1
        label: $g$
  - swap: 1
  - offset: 0
    inputs: 2
    outputs: 2
    nodes:
      - offset: 0
        inputs:
          - 1
          - 1
        outputs:
          - 1
          - 1
        label: $f$
  - offset: 2
    inputs: 2
    outputs: 2
    nodes:
      - offset: 0
        inputs:
          - 1
          - 1
        outputs:
          - 1
          - 1
        label: $f$
  - swap: 1
outputs:
  - - $B_1$
    - $D_1$
  - - $B_1$
    - $D_2$
  - - $B_2$
    - $D_1$
  - - $B_2$
    - $D_2$


==> figures/whiskering-0.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'whiskering-0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{300bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{whiskering-0.pdf}}%
    \put(0.5012722,0.36543019){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}E\end{tabular}}}}%
    \put(0.4987199,0.61534297){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}E\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/whiskering-1.yml <==
inputs:
  - - $A$
    - $B$
slices:
  - offset: 0
    inputs: 1
    outputs: 2
    nodes:
      - offset: 0
        inputs:
          - 2
        outputs:
          - 1
          - 1
outputs:
  - - $C$
  - - $D$


==> figures/whiskering-2.yml <==
inputs:
  - - $E$
    - $A$
    - $B$
slices:
  - offset: 0
    inputs: 1
    outputs: 2
    nodes:
      - offset: 1
        inputs:
          - 2
        outputs:
          - 1
          - 1
outputs:
  - - $E$
    - $C$
  - - $E$
    - $D$

